Semi-Global Stereo Matching with Surface Orientation Priors

Semi-Global Matching (SGM) is a widely-used efficient stereo matching technique. It works well for textured scenes, but fails on untextured slanted surfaces due to its fronto-parallel smoothness assumption. To remedy this problem, we propose a simple extension, termed SGM-P, to utilize precomputed surface orientation priors. Such priors favor different surface slants in different 2D image regions or 3D scene regions and can be derived in various ways. In this paper we evaluate plane orientation priors derived from stereo matching at a coarser resolution and show that such priors can yield significant performance gains for difficult weakly-textured scenes. We also explore surface normal priors derived from Manhattan-world assumptions, and we analyze the potential performance gains using oracle priors derived from ground-truth data. SGM-P only adds a minor computational overhead to SGM and is an attractive alternative to more complex methods employing higher-order smoothness terms.

==> abstract.txt <==
Semi-Global Stereo Matching with Surface Orientation Priors

Daniel Scharstein, Tatsunori Taniai, Sudipta N. Sinha


Daniel Scharstein, Middlebury College,  schar@middlebury.edu
Tatsunori Taniai,  RIKEN AIP,           tatsunori.taniai@riken.jp
Sudipta N. Sinha,  Microsoft Research,  sudipta.sinha@microsoft.com


New shorter abstract (1000 chars max)

Semi-Global Matching (SGM) is a widely-used efficient stereo matching technique. It works well for textured scenes, but fails on untextured slanted surfaces due to its fronto-parallel smoothness assumption. To remedy this problem, we propose a simple extension, termed SGM-P, to utilize precomputed surface orientation priors. Such priors favor different surface slants in different 2D image regions or 3D scene regions and can be derived in various ways. In this paper we evaluate plane orientation priors derived from stereo matching at a coarser resolution and show that such priors can yield significant performance gains for difficult weakly-textured scenes. We also explore surface normal priors derived from Manhattan-world assumptions, and we analyze the potential performance gains using oracle priors derived from ground-truth data. SGM-P only adds a minor computational overhead to SGM and is an attractive alternative to more complex methods employing higher-order smoothness terms.

Keywords: Stereo matching, SGM

old abstract

Semi-Global Matching (SGM) is a widely used stereo matching technique that combines the efficiency of local methods with the accuracy of global methods.  It works well for textured scenes, but fails on untextured slanted surfaces due to its fronto-parallel smoothness assumption.  To remedy this problem, we propose a simple extension to the SGM algorithm, termed SGM-P, to utilize precomputed surface orientation priors.  Such priors favor different surface slants in different 2D image regions or 3D scene regions and can be derived in various ways.  In this paper we evaluate plane orientation priors derived from stereo matching at a coarser resolution, followed by robust plane fitting, and show that such priors can yield significant performance gains for difficult weakly-textured scenes.  We also explore surface normal priors derived from Manhattan-world assumptions, and we analyze the potential performance gains possible with our algorithm using oracle priors derived from ground-truth data.  SGM-P only adds a minor computational overhead to SGM and is an attractive alternative to more complex methods employing higher-order smoothness terms.

